LightTS: Lightweight Time Series Classification with Adaptive Ensemble Distillation -- Extended Version

Due to the sweeping digitalization of processes, increasingly vast amounts of time series data are being produced. Accurate classification of such time series facilitates decision making in multiple domains. State-of-the-art classification accuracy is often achieved by ensemble learning where results are synthesized from multiple base models. This characteristic implies that ensemble learning needs substantial computing resources, preventing their use in resource-limited environments, such as in edge devices. To extend the applicability of ensemble learning, we propose the LightTS framework that compresses large ensembles into lightweight models while ensuring competitive accuracy. First, we propose adaptive ensemble distillation that assigns adaptive weights to different base models such that their varying classification capabilities contribute purposefully to the training of the lightweight model. Second, we propose means of identifying Pareto optimal settings w.r.t. model accuracy and model size, thus enabling users with a space budget to select the most accurate lightweight model. We report on experiments using 128 real-world time series sets and different types of base models that justify key decisions in the design of LightTS and provide evidence that LightTS is able to outperform competitors.

==> figures/data/Adiac_BO.txt <==
Cost Fixed Optimized Base
13760 0 0.780051150895141 0
16000 0 0 0
16320 0 0.808184143222506 0
18240 0 0.815856777493606 0
18560 0 0 0
20160 0 0 0
20480 0 0 0
22080 0 0 0
22464 0 0.800511508951407 0
22560 0 0 0
24640 0 0.808184143222506 0
26592 0 0 0
26880 0 0 0.767263427109974
31424 0 0.792838874680307 0
32448 0 0 0
33152 0 0 0
35840 0.779820972 0 0
36416 0 0 0
36672 0 0.782608695652174 0
40640 0 0 0
41152 0 0 0
41408 0 0.79539641943734 0
42432 0 0 0
44544 0 0 0
44608 0 0.790281329923274 0
45600 0 0 0
53760 0 0 0.772378516624041
82880 0.80051151 0 0
85120 0.79283887 0 0
87360 0.79428133 0 0
91840 0.79539642 0 0
92144 0 0.80272378516624 0
86360 0 0.81039641943734 0
90544 0 0.815511508951407 0
105440 0 0.81039641943734 0
105600 0 0 0
106944 0 0.800166240409207 0
107520 0 0 0.792838874680307
108480 0 0 0
110720 0 0 0
110976 0 0 0
112800 0 0 0

==> figures/data/Adiac_Multi_E_P.txt <==
Cost Value
13760   0
13760	0.797953964
16320	0.808184143
22464	0.815856777
50000   0.815856777

==> figures/data/Adiac_Multi_P.txt <==
Cost Value
22464   0
22464	0.762148338
24960	0.800511509
26592	0.805626598
31488	0.808184143
33792	0.809069054
50000	0.809069054

==> figures/data/Adiac_P20.txt <==
Cost Value
14992	0
14992	0.744245524
15432	0.782608696
23200	0.797953964
50000	0.797953964

==> figures/data/Adiac_P30.txt <==
Cost Value
13992	0
13992	0.754245524
20000   0.810741688
22000   0.815741688
50000   0.815741688

==> figures/data/Adiac_P40.txt <==
Cost Value
12292	0
12292	0.757033248
15500	0.808184143
38500	0.820184143
50000	0.820184143

==> figures/data/Adiac_P5_E.txt <==
Cost Value
33600	0
33600	0.782608696
35840	0.808184143
38080	0.810741688
50000   0.810741688

==> figures/data/Adiac_Random_P.txt <==
Cost Value
24960	0
24960	0.742966752
46080	0.76342711
50000	0.76342711

==> figures/data/Alpha.txt <==
alpha accuracy
0.1	0.731457801
0.3	0.763767263
0.5	0.765606138
0.7	0.759360614
0.9	0.710997442

==> figures/data/Non2_BO.txt <==
Cost Fixed Optimized Base
16000 0 0.939440203562341 0
16320 0 0.886005089058524 0
18240 0 0
18560 0 0.948600508905852 0
20160 0 0.946055979643766 0
20480 0 0 0
22080 0 0.868193384223919 0
22464 0 0.942493638676845 0
22560 0 0.9470737913486 0
24640 0 0 0
26880 0 0 0.938931297709924
33152 0 0.943511450381679 0
35840 0.94605598 0 0
41408 0 0.944020356234097 0
45600 0 0.944529262086514 0
53760 0 0 0.939440203562341
82880 0.95249364 0 0
85120 0.95605598 0 0
87360 0.95707379 0 0
91840 0.95860051 0 0
103360 0 0.94851145 0
104544 0 0.947493639 0
105440 0 0.949529262 0
105600 0 0.952073791 0
106944 0 0.23197201 0
107520 0 0 0.947582697201018

==> figures/data/Non_Multi_E_P.txt <==
Cost Value
16000	0
16000	0.938931298
18560	0.948600509
50000   0.948600509

==> figures/data/Non_Multi_P.txt <==
Cost Value
22464	0
22464	0.912977099
26592	0.940966921
32448	0.944020356
37440	0.947073791
50000	0.947073791

==> figures/data/Non_Random_P.txt <==
Cost Value
24960	0
24960	0.824173028
26880	0.890076336
37760	0.911941476
46080	0.912468193
50000	0.912468193

==> figures/data/PigAIr_Multi_E_P.txt <==
Cost Value
14400   0
14400	0.519230769
16000	0.5625
20160   0.576923077
20480	0.581730769
31424	0.597307692
50000	0.597307692

==> figures/data/PigAir_BO.txt <==
Cost Fixed Optimized Base
14400 0 0 0
16000 0 0.5625 0
16320 0 0.538461538461538 0
18240 0 0.543269230769231 0
18560 0 0.533653846153846 0
19200 0 0 0
20160 0 0.581730769230769 0
20480 0 0.576923076923077 0
20960 0 0 0
22080 0 0.533653846153846 0
22464 0 0.552884615384615 0
22560 0 0.552884615384615 0
22912 0 0 0
24640 0 0.543269230769231 0
26592 0 0 0
26880 0 0 0.528846153846154
31424 0 0.567307692307692 0
32448 0 0 0
33152 0 0.552884615384615 0
35840 0 0 0
38080 0.54846154 0 0
40640 0 0 0
41408 0 0.5625 0
42432 0 0 0
44608 0 0 0
44800 0.54807692 0 0
45600 0 0.543269230769231 0
53760 0 0 0.538461538461538
82880 0.55288462 0 0
85120 0.56730769 0 0
87360 0.55846154 0 0
89600 0 0 0
91840 0.5625 0 0
90845 0 0.567307692307692 0
100800 0 0 0
102144 0 0 0
103360 0 0.557692307692308 0
104544 0 0.552884615384615 0
105440 0 0 0
105600 0 0.5625 0
106944 0 0 0
107520 0 0 0.552884615384615
108480 0 0 0
110720 0 0 0
110976 0 0 0
112800 0 0 0

==> figures/data/PigAir_Multi_P.txt <==
Cost Value
21792	0.423076923
22464	0.471153846
26592	0.572115385
32448	0.576923077
40640	0.582115385
50000	0.582115385

==> figures/data/PigAir_Random_P.txt <==
Cost Value
24960	0
24960	0.382211538
26880	0.46875
42240	0.478365385
50000	0.478365385

==> figures/data/Tau.txt <==
tau accuracy
0.1	0.713554987
0.3	0.726342711
0.5	0.765606138
0.7	0.774936061
0.9	0.713554987

==> figures/data/pareto_example.txt <==
Cost Single Choice Under
10000 0.3 -1
60000 0.45 -1
80000 0.53 -1
90000 0.60 0.60
110000 0.65 -1
120000 0.70 -1
132000 0.75 0.75
158000 0.80 -1
180000 0.90 -1
200000 0.91 -1

==> figures/data/pareto_no_opt.txt <==
Cost Single Choice Under
10000 0.3 -1 -1
60000 0.45 -1 -1
70000 -1 -1 0.2
80000 0.53 -1 -1
85000 -1 -1 0.3
90000 0.60 0.60 -1
105000 -1 -1 0.5
110000 0.65 -1 -1
120000 0.70 -1 -1
130000 -1 -1 0.4
132000 0.75 0.75 -1
145000 -1 -1 0.36
150000 -1 -1 0.65
158000 0.80 -1 -1
165000 -1 -1 0.5
170000 -1 -1 0.75
180000 0.90 -1 -1
200000 0.91 -1 -1

==> figures/data/scalability_Adiac.txt <==
base  accuracy  running
5	0.770767263	127.7884045
10	0.772378517	160.1044602
15	0.786112532	182.1406012
20	0.791227621	214.3825929
25	0.798900256	236.7007048
30	0.801360614	270.0276325

==> figures/data/scalability_NonInv2.txt <==
base  accuracy  running
5	0.900763359	522.0407267
10	0.927226463	774.1263511
15	0.935877863	1088.268488
20	0.938931298	1363.269982
25	0.945038168	1640.311317
30	0.94351145	2225.768835

==> figures/data/scalability_PigAirway.txt <==
base  accuracy  running
5	0.365384615	74.83951807
10	0.528846154	116.8325789
15	0.540807692	156.4796166
20	0.552884615	198.3180006
25	0.572115385	238.7329431
30	0.557692308	275.5307376
